Improving the Accuracy-Memory Trade-Off of Random Forests Via Leaf-Refinement

Random Forests (RF) are among the state-of-the-art in many machine learning applications. With the ongoing integration of ML models into everyday life, the deployment and continuous application of models becomes more and more an important issue. Hence, small models which offer good predictive performance but use small amounts of memory are required. Ensemble pruning is a standard technique to remove unnecessary classifiers from an ensemble to reduce the overall resource consumption and sometimes even improve the performance of the original ensemble. In this paper, we revisit ensemble pruning in the context of `modernly' trained Random Forests where trees are very large. We show that the improvement effects of pruning diminishes for ensembles of large trees but that pruning has an overall better accuracy-memory trade-off than RF. However, pruning does not offer fine-grained control over this trade-off because it removes entire trees from the ensemble. To further improve the accuracy-memory trade-off we present a simple, yet surprisingly effective algorithm that refines the predictions in the leaf nodes in the forest via stochastic gradient descent. We evaluate our method against 7 state-of-the-art pruning methods and show that our method outperforms the other methods on 11 of 16 datasets with a statistically significant better accuracy-memory trade-off compared to most methods. We conclude our experimental evaluation with a case study showing that our method can be applied in a real-world setting.

==> figures/aucs_BaggingClassifier.csv <==
model,AUC,dataset
GB,0.9102395951945969,satimage
Bag-LR,0.9085966488883201,satimage
IC,0.9083038211980161,satimage
DREP,0.9075819281613505,satimage
COMP,0.9072386232510112,satimage
RE,0.9071825534522515,satimage
LMD,0.9068579591888173,satimage
Bag.,0.906294858181661,satimage
IE,0.9062815290281072,satimage
CA,0.9008805177760851,satimage
Bag-LR,0.957722417337911,postures
COMP,0.9492990758377939,postures
RE,0.9488835382303172,postures
IC,0.9480493611158799,postures
IE,0.9424936025702555,postures
LMD,0.9421036963245182,postures
Bag.,0.9404784916645901,postures
DREP,0.9374621908794413,postures
CA,0.9343496711726068,postures
GB,0.9103608677671647,postures
IC,0.9669057108608301,nomao
Bag-LR,0.966854269006936,nomao
IE,0.9666862946602669,nomao
COMP,0.9664113989532669,nomao
RE,0.9664103064528331,nomao
LMD,0.9664004395573496,nomao
Bag.,0.9662071885515613,nomao
DREP,0.9661283095822373,nomao
CA,0.9642779055594027,nomao
GB,0.9627330410168908,nomao
Bag.,0.9537960197317805,mozilla
Bag-LR,0.9532684413057124,mozilla
IE,0.9530554081191115,mozilla
IC,0.9530447985083231,mozilla
DREP,0.9528801014106607,mozilla
RE,0.9528300015077104,mozilla
COMP,0.9526942783611936,mozilla
LMD,0.9525928706271329,mozilla
CA,0.9502320331201419,mozilla
GB,0.9482792964066226,mozilla
GB,0.9357906619524651,mnist
Bag-LR,0.9217973089766254,mnist
LMD,0.9198422981732469,mnist
IC,0.9186542211746219,mnist
RE,0.9184983343154586,mnist
COMP,0.9180441013553331,mnist
IE,0.9177728265566687,mnist
DREP,0.9172581653899039,mnist
Bag.,0.9135317580043213,mnist
CA,0.9033839167157731,mnist
Bag-LR,0.8779806452579685,magic
IC,0.8773333900629889,magic
COMP,0.8771490116891273,magic
IE,0.876911355108407,magic
DREP,0.8768723036750563,magic
LMD,0.8767809590045859,magic
RE,0.8767445767557391,magic
GB,0.876492483093575,magic
Bag.,0.8758419221366602,magic
CA,0.874054584688805,magic
GB,0.9720554779439259,japanese-vowels
IC,0.9493000334788488,japanese-vowels
Bag-LR,0.9483651890381403,japanese-vowels
LMD,0.9463430918742444,japanese-vowels
COMP,0.946076262949597,japanese-vowels
IE,0.9459738658214168,japanese-vowels
RE,0.9456135042594461,japanese-vowels
DREP,0.9455844529040515,japanese-vowels
Bag.,0.9447931531144271,japanese-vowels
CA,0.9301213259690001,japanese-vowels
Bag-LR,0.99064691477786,ida2016
RE,0.9905662688880675,ida2016
Bag.,0.9905572878171963,ida2016
IC,0.9905157366346391,ida2016
IE,0.9904450444485504,ida2016
COMP,0.9903708451383756,ida2016
DREP,0.990320974480578,ida2016
LMD,0.9901813808819907,ida2016
CA,0.9901026289315924,ida2016
GB,0.9877730824505215,ida2016
Bag-LR,0.9191696000650859,elec
IC,0.9104098369387127,elec
IE,0.9098786706015992,elec
COMP,0.9096721224251104,elec
RE,0.9092487873983566,elec
DREP,0.9085603583872476,elec
Bag.,0.9082174344627613,elec
LMD,0.9071958061528331,elec
CA,0.9050302302934313,elec
GB,0.8565589430286819,elec
Bag-LR,0.9268315109378217,eeg
IC,0.9255992409869747,eeg
IE,0.9241102706573343,eeg
COMP,0.9227077015186136,eeg
RE,0.9225259562713328,eeg
DREP,0.9221563760654115,eeg
Bag.,0.9214615806167911,eeg
LMD,0.9206497504700628,eeg
CA,0.9050262445107754,eeg
GB,0.856174234760451,eeg
Bag-LR,0.7947079520822972,connect
RE,0.7808298026166629,connect
IC,0.7806462595203575,connect
COMP,0.7805273305453082,connect
IE,0.7793686656246143,connect
LMD,0.7781997462606484,connect
GB,0.7776615522584179,connect
DREP,0.7768363868749173,connect
Bag.,0.7768228608405682,connect
CA,0.7736130588113963,connect
Bag-LR,0.762713333314873,chess
RE,0.7214308309105577,chess
IC,0.7194263541101386,chess
COMP,0.7174374309682627,chess
LMD,0.7157379182102329,chess
IE,0.714978790007261,chess
Bag.,0.7128951652585398,chess
DREP,0.7127473901237522,chess
CA,0.7057431385105628,chess
GB,0.6264850536868567,chess
Bag-LR,0.9079345876116404,bank
RE,0.9074120729653217,bank
IC,0.9071436222136632,bank
COMP,0.907089405980328,bank
IE,0.9070592183331847,bank
DREP,0.9069926765326879,bank
Bag.,0.9069285021483569,bank
LMD,0.9068215082023242,bank
CA,0.9066526213623682,bank
GB,0.9065292801605729,bank
IE,0.9935816985016083,avila
IC,0.9933888933333249,avila
RE,0.9931119280650134,avila
Bag-LR,0.9930445420958797,avila
COMP,0.993017871634253,avila
DREP,0.9926377533428022,avila
Bag.,0.9925847235996784,avila
LMD,0.9891711415585215,avila
CA,0.988484049500221,avila
GB,0.9864266838282341,avila
GB,0.974618300820107,anura
IC,0.9723998721690138,anura
LMD,0.9693179665711891,anura
Bag-LR,0.9686415186708858,anura
RE,0.9684676769335415,anura
IE,0.9684481456834773,anura
COMP,0.9683809110878374,anura
DREP,0.9680513408058176,anura
Bag.,0.9678605221629268,anura
CA,0.9638466290012256,anura
GB,0.8705234655429983,adult
IE,0.8654223531517955,adult
RE,0.8653829197447255,adult
COMP,0.8653675686989113,adult
IC,0.8653481060480636,adult
Bag.,0.8653383937146495,adult
LMD,0.8653184403690882,adult
DREP,0.8652865812072534,adult
CA,0.8652217867021131,adult
Bag-LR,0.864803284901664,adult


==> figures/aucs_ExtraTreesClassifier.csv <==
model,AUC,dataset
GB,0.9123228926743158,satimage
IC,0.9102331746416013,satimage
IE,0.9097181351197831,satimage
ET-LR,0.909342007306898,satimage
ET,0.909030895582408,satimage
COMP,0.9086615075064483,satimage
RE,0.9081569830331544,satimage
LMD,0.9078905293643246,satimage
DREP,0.9071112640585759,satimage
CA,0.9011991717533263,satimage
ET-LR,0.9619333871837465,postures
RE,0.9178584339209901,postures
COMP,0.9151999343321846,postures
IC,0.9148506429986458,postures
IE,0.9117007223152781,postures
GB,0.9103608677671647,postures
LMD,0.9101987627831403,postures
ET,0.9085437542261466,postures
DREP,0.9049103435347899,postures
CA,0.8950787470977034,postures
ET-LR,0.9662585267273052,nomao
IC,0.9648234330841289,nomao
RE,0.9647030689547483,nomao
COMP,0.9644535020328,nomao
IE,0.9643798405264263,nomao
LMD,0.9641602019083705,nomao
DREP,0.964136222744097,nomao
ET,0.9638099387416352,nomao
GB,0.9631603833558553,nomao
CA,0.9609258592403379,nomao
GB,0.9490941362570695,mozilla
IC,0.9476366082765841,mozilla
IE,0.9472766393195496,mozilla
ET-LR,0.947054444893664,mozilla
COMP,0.9461055623109815,mozilla
RE,0.9460932007786069,mozilla
DREP,0.9428439399908284,mozilla
ET,0.9419811480456539,mozilla
LMD,0.9404477151643674,mozilla
CA,0.9361434590044849,mozilla
ET-LR,0.9384891025543155,mnist
GB,0.9384692791272883,mnist
IE,0.9343321125395057,mnist
IC,0.933440298792311,mnist
RE,0.9326867509198895,mnist
ET,0.9312643842466067,mnist
DREP,0.9311383784753501,mnist
COMP,0.9305705413988427,mnist
LMD,0.9296036383345802,mnist
CA,0.923455158251523,mnist
GB,0.8764924850194281,magic
ET-LR,0.8750537939606743,magic
IC,0.8705796371658637,magic
COMP,0.8693351478592971,magic
IE,0.8691577722883573,magic
RE,0.8688126630460435,magic
DREP,0.8683034990783163,magic
LMD,0.8679494889232184,magic
ET,0.8668055696449196,magic
CA,0.8627215569440055,magic
ET-LR,0.9749620182516804,japanese-vowels
GB,0.9742655693675448,japanese-vowels
IC,0.971879915615911,japanese-vowels
COMP,0.971672671194623,japanese-vowels
RE,0.9711073662864643,japanese-vowels
IE,0.9704442232180092,japanese-vowels
LMD,0.9704223992938028,japanese-vowels
ET,0.9704056998988887,japanese-vowels
DREP,0.970056597132969,japanese-vowels
CA,0.9556413834002101,japanese-vowels
ET-LR,0.9911050409405049,ida2016
RE,0.9906735327148438,ida2016
DREP,0.9906318766902042,ida2016
ET,0.9906048446890023,ida2016
IC,0.9905711053936299,ida2016
IE,0.9905390978064903,ida2016
COMP,0.9904518575345553,ida2016
LMD,0.9904085477388822,ida2016
GB,0.9902552324969953,ida2016
CA,0.9896501138070913,ida2016
ET-LR,0.8577180965479397,elec
GB,0.8565589430286819,elec
RE,0.8369200337571382,elec
IC,0.8340456180264532,elec
COMP,0.8315574121089632,elec
IE,0.8303567109564747,elec
DREP,0.8298443875617926,elec
ET,0.8277818782732689,elec
LMD,0.8276158115574532,elec
CA,0.8229413765476836,elec
ET-LR,0.9227525800715479,eeg
IC,0.9042184175413741,eeg
RE,0.9027124180555346,eeg
IE,0.9022771319053967,eeg
COMP,0.9020619628432683,eeg
DREP,0.8985270858671766,eeg
ET,0.8975735567448505,eeg
LMD,0.8964160716823294,eeg
CA,0.8759200956164155,eeg
GB,0.8563439979949249,eeg
ET-LR,0.8233891793091788,connect
GB,0.7776615522584179,connect
RE,0.7617052355837852,connect
IC,0.760753307922089,connect
IE,0.7600280514887742,connect
COMP,0.7573190992794615,connect
DREP,0.7450757082961034,connect
LMD,0.7441163105947793,connect
ET,0.7425605948374935,connect
CA,0.7406123196863621,connect
ET-LR,0.6779159425251586,chess
RE,0.6267008953384313,chess
GB,0.6264850536868567,chess
IC,0.6235172975991634,chess
COMP,0.6231993463382737,chess
LMD,0.6127848884672845,chess
IE,0.6043769271804641,chess
ET,0.5990442634529067,chess
DREP,0.5936037863584546,chess
CA,0.5721772988165849,chess
GB,0.9065292801605729,bank
ET-LR,0.9063993491908177,bank
IE,0.9022316523847657,bank
RE,0.9018165918440949,bank
IC,0.9016572288722808,bank
COMP,0.9012834039184946,bank
LMD,0.8981852440476487,bank
DREP,0.8972369482518828,bank
ET,0.8971956290092336,bank
CA,0.8965197648274992,bank
IC,0.9935796847832654,avila
COMP,0.9928584022149627,avila
IE,0.9926155465571168,avila
RE,0.9925789593796251,avila
GB,0.9909380839012745,avila
ET-LR,0.9852424350067414,avila
DREP,0.9500827018930391,avila
ET,0.940834804403288,avila
CA,0.9209709101411866,avila
LMD,0.8991254195287357,avila
ET-LR,0.9811015756089594,anura
IC,0.9796955826791235,anura
GB,0.9793562448519741,anura
IE,0.9793049357360788,anura
COMP,0.9789434670454933,anura
DREP,0.9788034490316441,anura
RE,0.9787211347132799,anura
ET,0.978612534410258,anura
LMD,0.978185423179273,anura
CA,0.9685590247703684,anura
GB,0.8705234655429983,adult
ET-LR,0.856701975594116,adult
IE,0.8527492584356812,adult
RE,0.8517009537073668,adult
IC,0.851125077479458,adult
COMP,0.8500646122784911,adult
LMD,0.8476957358012274,adult
DREP,0.8476678596896866,adult
ET,0.8474402101750297,adult
CA,0.8451002542566262,adult


==> figures/aucs_RandomForestClassifier.csv <==
model,AUC,dataset
IE,0.9149883391864176,satimage
RF-LR,0.9147652184308304,satimage
IC,0.9146958254581548,satimage
LMD,0.9140272758344807,satimage
RF,0.9138075193013304,satimage
RE,0.9135046694126987,satimage
COMP,0.9134614191081891,satimage
DREP,0.9132594817988535,satimage
GB,0.9111785845768324,satimage
CA,0.905860962920946,satimage
RF-LR,0.9688403568514034,postures
IC,0.950433853727335,postures
RE,0.9501413207547126,postures
COMP,0.9496627297945431,postures
IE,0.9486084256012346,postures
RF,0.9460272986888518,postures
LMD,0.9460173105104505,postures
DREP,0.9435582892066998,postures
CA,0.9390152359786081,postures
GB,0.9103608677671647,postures
RF-LR,0.9681513941120964,nomao
IC,0.9681479290314454,nomao
LMD,0.9679126876948401,nomao
RF,0.9678483517635329,nomao
IE,0.9678454642332361,nomao
COMP,0.9678384750489564,nomao
RE,0.9676644042181235,nomao
DREP,0.9676482496402721,nomao
CA,0.9647430136683129,nomao
GB,0.9631603833558553,nomao
RE,0.9526391425132129,mozilla
RF-LR,0.9526116125716397,mozilla
IE,0.9524988374743661,mozilla
IC,0.9521932874774803,mozilla
COMP,0.9520264867470973,mozilla
DREP,0.9519760517461658,mozilla
RF,0.9518799448946058,mozilla
LMD,0.9512561316903612,mozilla
CA,0.9493317014833055,mozilla
GB,0.9486131604801338,mozilla
RF-LR,0.9431688965263286,mnist
IC,0.9414889259850252,mnist
RE,0.9402642175033755,mnist
IE,0.9399869129741006,mnist
DREP,0.9399387676445318,mnist
COMP,0.9392561949183749,mnist
LMD,0.9392528390818705,mnist
GB,0.9377447232109979,mnist
RF,0.9366288867067633,mnist
CA,0.9295446962071928,mnist
RF-LR,0.880762190169465,magic
RE,0.8795192776431461,magic
IC,0.8792780341672768,magic
IE,0.8787654536289612,magic
LMD,0.8787543599596014,magic
DREP,0.8786164967443172,magic
RF,0.8783096912268538,magic
COMP,0.8782669215328951,magic
GB,0.8764924850194281,magic
CA,0.874831082642763,magic
RF-LR,0.9741038419651414,japanese-vowels
GB,0.9734471865141647,japanese-vowels
IC,0.9731298584330557,japanese-vowels
RE,0.9722455076821712,japanese-vowels
COMP,0.9721211641853524,japanese-vowels
LMD,0.9719050589706449,japanese-vowels
DREP,0.971680654368532,japanese-vowels
IE,0.9712066281239821,japanese-vowels
RF,0.9707402900614622,japanese-vowels
CA,0.9568403165154356,japanese-vowels
COMP,0.9915766209902652,ida2016
IC,0.9912905825824357,ida2016
RF-LR,0.9911964091251277,ida2016
IE,0.990916055963888,ida2016
LMD,0.9908673206609813,ida2016
RE,0.9907829474208972,ida2016
DREP,0.9907600063787971,ida2016
RF,0.9906510887773398,ida2016
CA,0.990072725829531,ida2016
GB,0.9889483030101028,ida2016
RF-LR,0.8974495765808443,elec
IC,0.8786906487404614,elec
RE,0.878261069093841,elec
IE,0.8779384590880436,elec
COMP,0.8766672519233362,elec
DREP,0.8722064204186544,elec
RF,0.8719991589384556,elec
LMD,0.8714226662868009,elec
CA,0.8666540391893944,elec
GB,0.8565589430286819,elec
RF-LR,0.9318648222157306,eeg
IC,0.927630106583856,eeg
IE,0.9258404740812617,eeg
COMP,0.9242352558612181,eeg
RE,0.9241562922879015,eeg
DREP,0.9239950087078733,eeg
RF,0.9225153568674942,eeg
LMD,0.9223923720167028,eeg
CA,0.9049690007872817,eeg
GB,0.8563439979949249,eeg
RF-LR,0.8218981410053421,connect
GB,0.7776615522584179,connect
RE,0.7737265047420451,connect
IC,0.7733077393762667,connect
IE,0.7726368390594417,connect
COMP,0.7711829608646732,connect
LMD,0.7623304929031975,connect
DREP,0.760801838187519,connect
RF,0.7606677043378129,connect
CA,0.757039978526661,connect
RF-LR,0.7290055554790791,chess
RE,0.6643996161853205,chess
IC,0.6637600924865732,chess
COMP,0.6628035685905179,chess
IE,0.6489212845103286,chess
LMD,0.6486024331922439,chess
RF,0.6440859022493478,chess
DREP,0.6362670328447495,chess
GB,0.6264850536868567,chess
CA,0.62507851504476,chess
RF-LR,0.9082664147941163,bank
GB,0.9065292801605729,bank
IC,0.9052328036843447,bank
RE,0.9052079305843861,bank
IE,0.9049713728628626,bank
COMP,0.904970284490781,bank
DREP,0.9037687228391693,bank
LMD,0.9034496686648322,bank
RF,0.9034459448325679,bank
CA,0.9018395740631773,bank
IC,0.9965164561326806,avila
IE,0.9963030520654104,avila
RE,0.9929784241093714,avila
RF-LR,0.9928357962323029,avila
COMP,0.9924062713267705,avila
GB,0.9908707519009431,avila
DREP,0.9897192056381773,avila
RF,0.988571686887401,avila
LMD,0.975013305549223,avila
CA,0.9715451233473162,avila
RF-LR,0.979976314346454,anura
IC,0.9795340780509297,anura
RE,0.9791907973188813,anura
IE,0.9791385705623491,anura
COMP,0.9791150863003214,anura
DREP,0.9790010251586045,anura
LMD,0.9779860466377194,anura
RF,0.9779207102454175,anura
GB,0.9766383016638693,anura
CA,0.9710042090292987,anura
GB,0.8705234655429983,adult
RF-LR,0.8656409385949057,adult
IC,0.8642455118215511,adult
IE,0.8640391146712785,adult
RE,0.8638532403543964,adult
COMP,0.8638265604679033,adult
RF,0.8630561976228378,adult
DREP,0.8630185449173043,adult
LMD,0.8626916763227547,adult
CA,0.8619574625639539,adult


==> figures/aucs_RandomForestClassifier_with_prune.csv <==
model,AUC,dataset
GB,0.9099537751184985,satimage
RF-LR,0.9096571184960179,satimage
COMP,0.9091628273296795,satimage
IC,0.9078494251784183,satimage
RE,0.9075542865598705,satimage
IE,0.9071239909761598,satimage
LMD,0.9070693345787953,satimage
DREP,0.9069065343195858,satimage
RF,0.9060567781142775,satimage
CA,0.8979875332228212,satimage
RF-LR,0.9597341939148306,postures
IC,0.9469718703198442,postures
COMP,0.9462089607773332,postures
RE,0.9457398457812882,postures
IE,0.9451883135483575,postures
LMD,0.942644150585872,postures
RF,0.9423853423857408,postures
DREP,0.9419483340273892,postures
CA,0.9361959445529183,postures
GB,0.9103608677671647,postures
RF-LR,0.9662207568605345,nomao
RE,0.9652906277199204,nomao
COMP,0.9652407438853974,nomao
IC,0.9652349687400432,nomao
IE,0.9651918983986687,nomao
LMD,0.9651612258152059,nomao
RF,0.9649470970391477,nomao
DREP,0.9648286153402366,nomao
CA,0.962995317613995,nomao
GB,0.962945667445293,nomao
IC,0.9510428227209436,mozilla
IE,0.9505173400309108,mozilla
COMP,0.9504257299929126,mozilla
RE,0.950370020571576,mozilla
RF-LR,0.9500394563910571,mozilla
DREP,0.9491707295439439,mozilla
RF,0.9490078826751026,mozilla
LMD,0.9484155399733459,mozilla
GB,0.948097966963338,mozilla
CA,0.9465091281791794,mozilla
GB,0.9365400643073839,mnist
RF-LR,0.9329596161737107,mnist
IC,0.9312795588621091,mnist
RE,0.9303837354787067,mnist
DREP,0.9286737274739172,mnist
IE,0.9281343223844856,mnist
COMP,0.9280348309240487,mnist
LMD,0.9280268126812009,mnist
RF,0.9279971176031375,mnist
CA,0.9174330591076342,mnist
RF-LR,0.8778950434407852,magic
COMP,0.8768538752368564,magic
RE,0.8765441967350732,magic
IC,0.8765385479740869,magic
LMD,0.8764884824780528,magic
GB,0.8764186675115384,magic
IE,0.8759040858076516,magic
DREP,0.8758723776468192,magic
RF,0.8758591285319938,magic
CA,0.8730517689491264,magic
GB,0.9724336671915763,japanese-vowels
RF-LR,0.9667248956188496,japanese-vowels
IC,0.9638212177696698,japanese-vowels
COMP,0.9632747844479216,japanese-vowels
RE,0.9630382094651936,japanese-vowels
LMD,0.9627916414814868,japanese-vowels
DREP,0.9621267745560452,japanese-vowels
IE,0.9612217179110586,japanese-vowels
RF,0.9603484317961227,japanese-vowels
CA,0.9456689588473377,japanese-vowels
RF-LR,0.9907911528400598,ida2016
DREP,0.9903282563447288,ida2016
RF,0.99016517240063,ida2016
IC,0.9900328462277191,ida2016
COMP,0.990018913138692,ida2016
RE,0.9899717812253884,ida2016
IE,0.9898461147073951,ida2016
LMD,0.9897769786593698,ida2016
CA,0.9892072464117524,ida2016
GB,0.9878568859797161,ida2016
RF-LR,0.884591073259935,elec
IC,0.8728132345559384,elec
IE,0.8727114994130254,elec
COMP,0.8723793872204404,elec
RE,0.8721592725078525,elec
RF,0.8673879820728078,elec
DREP,0.8669897044349067,elec
LMD,0.866199074028353,elec
CA,0.857664253761566,elec
GB,0.8565589430286819,elec
RF-LR,0.9201887626832363,eeg
IC,0.915615183040897,eeg
COMP,0.9145798114679603,eeg
RE,0.9137702610498375,eeg
IE,0.9131669021466289,eeg
LMD,0.9111265378190533,eeg
DREP,0.9106376096391977,eeg
RF,0.9101318073448883,eeg
CA,0.8963833517720743,eeg
GB,0.8561820391904907,eeg
RF-LR,0.8049342041436843,connect
GB,0.7776615522584179,connect
IC,0.769478875010933,connect
IE,0.7689600786727213,connect
RE,0.7685785338163058,connect
COMP,0.7676742871338205,connect
LMD,0.7587187188454573,connect
DREP,0.7583543816607933,connect
RF,0.7577194620328761,connect
CA,0.7554989643091218,connect
RF-LR,0.6618050349395274,chess
COMP,0.640136014995845,chess
IC,0.6383272066919928,chess
RE,0.6383182601594433,chess
IE,0.6313014730842426,chess
LMD,0.6308715865879656,chess
GB,0.6264850536868567,chess
DREP,0.6209947196611163,chess
RF,0.6208659139270986,chess
CA,0.5938547997138361,chess
RF-LR,0.9066817312621758,bank
GB,0.9065292801605729,bank
IC,0.9048093798026432,bank
COMP,0.9046819362011957,bank
RE,0.9041557468916986,bank
IE,0.9041532788780711,bank
LMD,0.9037481631001839,bank
RF,0.9033935944708243,bank
DREP,0.9032472822628468,bank
CA,0.9018810811870897,bank
IC,0.9943846815996906,avila
IE,0.9938491279894723,avila
COMP,0.9933023392310535,avila
RE,0.9929638774812513,avila
GB,0.9906758239210197,avila
RF-LR,0.9902605961743384,avila
DREP,0.9842747616346377,avila
RF,0.9823239564232275,avila
LMD,0.9676696054949715,avila
CA,0.9536329853440701,avila
RF-LR,0.9759730221310472,anura
COMP,0.9759373844305853,anura
IC,0.9756610812715865,anura
IE,0.9750347807691067,anura
GB,0.9748559278183486,anura
RE,0.9748194102415491,anura
LMD,0.9743400850983505,anura
DREP,0.9740365127838478,anura
RF,0.9738195227229514,anura
CA,0.9673268151609837,anura
GB,0.8705234655429983,adult
RF-LR,0.8643435405200842,adult
IE,0.8625887430483542,adult
IC,0.862537160966735,adult
RE,0.8622809756024926,adult
COMP,0.8620826812026675,adult
DREP,0.8619052753261776,adult
RF,0.8613594397996661,adult
LMD,0.861122367181348,adult
CA,0.860641343563835,adult

